The galaxy size to halo spin relation of disk galaxies in cosmological hydrodynamical simulations

In the standard disk galaxy formation model, the sizes of galactic disks are tightly related to the spin parameters $\lambda$ of their dark matter haloes. The model has been wildly adopted by various semi-analytic galaxy formation models which have been extremely successful to interpret a large body of observational data. However, the size-$\lambda$ correlation was rarely seen in most modern hydrodynamical simulations of galaxy formation. In this short paper, we make use of 4 sets of large hydrodynamical simulations to explore the size-spin parameter relation with a large sample of simulated disk galaxies, and compare it with a popular disk galaxy formation model of Mo et al. (1998). Intriguingly, galactic sizes correlate strongly with spin parameters of their dark matter haloes in the simulations developed by the IllustrisTNG collaborations, albeit the relation does not always agree with prediction of MMW98 model over all stellar mass range we examined. There is also a size-spin correlation for the Milky way analogies in the EAGLE simulations, while it is relatively weaker than that of the IllustrisTNG counterparts. For the dwarfs in the simulations from the EAGLE collaboration, there is NULL correlation. We conclude that either the detailed subgrid physics or hydrodynamics solvers account for the size-spin relation, which will be explored in our future work.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
